Solar Coronal Heating: Role of Kinetic and Inertial Alfv\'en Waves in Heating and Charged Particle Acceleration

A comprehensive understanding of solar coronal heating and charged particle acceleration remains one of the most critical challenges in space and astrophysical plasma physics. In this study, we explore the contribution of Alfv\'en waves, both in their kinetic (KAWs) and inertial (IAWs) regimes, to particle acceleration processes that ultimately lead to coronal heating. Using a kinetic plasma framework based on the generalized Vlasov-Maxwell model, we analyze the dynamics of these waves with a focus on the perpendicular components of the Poynting flux vectors and the net resonance speed of the particles. Our results show that both the magnitude and dissipation rate of the Poynting flux for KAWs and IAWs decrease with increasing electron-to-ion temperature ratio (T_e/T_i) and normalized perpendicular electron inertial length (c k_x / omega_pe). We evaluate the associated electric potentials and find that KAWs are significantly influenced in the high wavenumber (k_x rho_i) regime. IAWs, on the other hand, show a decrease in electric potential along the magnetic field and an increase across it when the perpendicular electric field (E_x) is enhanced. We also determine the net resonant speeds of particles in the perpendicular direction and show that these wave-particle interactions can efficiently heat the solar corona over large distances (R_Sun). Finally, we quantify the power transported by KAWs and IAWs through solar flux loop tubes, finding that both wave types deliver greater energy with increasing T_e/T_i and c k_x / omega_pe. These findings offer deeper insights into wave-driven heating and are relevant to solar wind and magnetospheric physics.

==> readme.txt <==
% readme.txt
%
% MNRAS journal LaTeX package
% v3.2 for LaTeX 2e
%
%
% This work may be distributed and/or modified under the
% conditions of the LaTeX Project Public License, either version 1.3
% of this license or (at your option) any later version.
% The latest version of this license is in
%   http://www.latex-project.org/lppl.txt
% and version 1.3 or later is part of all distributions of LaTeX
% version 2005/12/01 or later.
%
% This work has the LPPL maintenance status `author-maintained'.
% 
% The Current Maintainer of this work is: Royal Astronomical Society,
% MNRAS Editorial Office, who can be contacted on mn@ras.ac.uk
%
% This work consists of all the files listed in readme.txt
%
%
% Last updated 20 July 2023
%
% Copyright (C) Royal Astronomical Society 2021, Blackwell Science 2001,
% Cambridge University Press 1994
%
% See each file for a detailed author list and change log.
%
% This package consists of the following files:

readme.txt          This file

mnras.cls           MNRAS LaTeX document class
mnras.bst           MNRAS BibTeX style

mnras_guide.tex     User guide, LaTeX format
mnras_guide.pdf     User guide, PDF format
mnras_template.tex  A simple template paper

example.eps         An example image used in the guide
example.png         An example image used in the guide
example.ps          An example image used in the guide

legacy\legacy.txt   Description of the legacy releases
legacy\mn2e.cls     v2.2 of mn2e.cls (deprecated)
legacy\mn2e.bst     v1.1b of mn2e.bst (deprecated)


% Disclaimer:
%
% This LaTeX package is provided free to the community in the hope that it
% assists them in preparing papers for the journal Monthly Notices of the
% Royal Astronomical Society.
% The files are provided 'as-is' with no guarantee of their suitability,
% freedom from errors or omissions, or compatibility with any software.
% The Royal Astronomical Society cannot provide user support for this package,
% LaTeX, or for any other software.
% Authors are free to use other styles or programmes if they wish.
% Please see the journal instructions to authors for guidance.
% This disclaimer is in addition to the No Warranty section of the licence,
% at the link given above.
